Type Targeted Testing

We present a new technique called type targeted testing, which translates precise refinement types into comprehensive test-suites. The key insight behind our approach is that through the lens of SMT solvers, refinement types can also be viewed as a high-level, declarative, test generation technique, wherein types are converted to SMT queries whose models can be decoded into concrete program inputs. Our approach enables the systematic and exhaustive testing of implementations from high-level declarative specifications, and furthermore, provides a gradual path from testing to full verification. We have implemented our approach as a Haskell testing tool called TARGET, and present an evaluation that shows how TARGET can be used to test a wide variety of properties and how it compares against state-of-the-art testing approaches.

==> csv/List.insert.csv <==
Depth,Target,SmallCheck,Lazy-SmallCheck
2,1.9130189418792725,8.399486541748047e-4,8.511543273925781e-5
3,1.4303641319274902,7.546901702880859e-3,1.3208389282226563e-4
4,2.9296300411224365,0.10245680809020996,3.211498260498047e-4
5,4.855181932449341,5.352395057678223,9.93967056274414e-4
6,4.580896854400635,1225.9435749053955,3.0689239501953125e-3
7,6.292733907699585,nan,1.1455059051513672e-2
8,6.703655958175659,nan,3.216099739074707e-2
9,6.886783123016357,nan,8.963584899902344e-2
10,6.596043109893799,nan,0.3231170177459717
11,6.109251022338867,nan,1.3194670677185059
12,6.504522085189819,nan,3.109776020050049
13,5.364881992340088,nan,8.901938199996948
14,7.0756378173828125,nan,25.76787495613098
15,5.268036842346191,nan,73.70858192443848
16,7.03866982460022,nan,231.28094005584717
17,5.683062791824341,nan,648.2344748973846
18,8.297897100448608,nan,2545.3057959079742
19,7.525595188140869,nan,nan
20,8.62657904624939,nan,nan


==> csv/Map.delete.csv <==
Depth,Target,SmallCheck,Lazy-SmallCheck,Lazy-SmallCheck-slow
2,9.293349981307983,9.787297248840332e-2,4.4648170471191406e-2,1.3303756713867188e-4
3,3.2461330890655518,3.939460039138794,3.4999847412109375e-4,1.2509822845458984e-3
4,4.0632641315460205,nan,6.25300407409668e-3,8.931207656860352e-2
5,4.96236777305603,nan,0.5456440448760986,96.64958381652832
6,11.113533973693848,nan,999.4692940711975,nan
7,41.92086911201477,nan,nan,nan
8,87.78713011741638,nan,nan,nan
9,247.99280095100403,nan,nan,nan
10,1635.0736179351807,nan,nan,nan
11,nan,nan,nan,nan
12,nan,nan,nan,nan
13,nan,nan,nan,nan
14,nan,nan,nan,nan
15,nan,nan,nan,nan
16,nan,nan,nan,nan
17,nan,nan,nan,nan
18,nan,nan,nan,nan
19,nan,nan,nan,nan
20,nan,nan,nan,nan


==> csv/Map.difference.csv <==
Depth,Target,SmallCheck,Lazy-SmallCheck,Lazy-SmallCheck-slow
2,4.9505391120910645,2.714681625366211e-2,1.7714500427246094e-4,5.738735198974609e-4
3,3.6632449626922607,118.85821390151978,2.1429061889648438e-3,1.7481088638305664e-2
4,5.8756890296936035,nan,0.22543811798095703,1.5932660102844238
5,23.005450010299683,nan,353.04247999191284,3162.845757007599
6,46.40617394447327,nan,nan,nan
7,98.32453393936157,nan,nan,nan
8,217.1482639312744,nan,nan,nan
9,1186.2077729701996,nan,nan,nan
10,nan,nan,nan,nan
11,nan,nan,nan,nan
12,nan,nan,nan,nan
13,nan,nan,nan,nan
14,nan,nan,nan,nan
15,nan,nan,nan,nan
16,nan,nan,nan,nan
17,nan,nan,nan,nan
18,nan,nan,nan,nan
19,nan,nan,nan,nan
20,nan,nan,nan,nan


==> csv/MapCoverage.csv <==
depth,expressions,booleans,always-true,always-false,alternatives,local-functions
1,0.6957964601769911,0.8245614035087719,0.38596491228070173,0.14035087719298245,0.8608247422680413,0.92
5,0.7064896755162242,0.8245614035087719,0.38596491228070173,7.017543859649122e-2,0.8711340206185567,0.92
10,0.7064896755162242,0.8245614035087719,0.38596491228070173,7.017543859649122e-2,0.8711340206185567,0.92
15,0.7396755162241888,0.8947368421052632,0.43859649122807015,5.263157894736842e-2,0.884020618556701,0.92
20,0.7595870206489675,0.9298245614035088,0.45614035087719296,3.508771929824561e-2,0.8917525773195877,0.92
25,0.7595870206489675,0.9298245614035088,0.45614035087719296,3.508771929824561e-2,0.8917525773195877,0.92
30,0.7595870206489675,0.9298245614035088,0.45614035087719296,3.508771929824561e-2,0.8917525773195877,0.92


==> csv/RBTree.add.csv <==
Depth,Target,SmallCheck,Lazy-SmallCheck,Lazy-SmallCheck-slow
2,5.3491809368133545,0.10475802421569824,9.298324584960938e-5,1.2993812561035156e-4
3,1.8818600177764893,0.22016310691833496,4.5108795166015625e-4,1.8880367279052734e-3
4,1.816547155380249,nan,2.0169973373413086e-2,0.39518094062805176
5,3.464293956756592,nan,32.18356895446777,nan
6,10.730216026306152,nan,nan,nan
7,21.852706909179688,nan,nan,nan
8,41.69629096984863,nan,nan,nan
9,78.56123399734497,nan,nan,nan
10,208.59322094917297,nan,nan,nan
11,552.8796570301056,nan,nan,nan
12,1508.0942430496216,nan,nan,nan
13,nan,nan,nan,nan
14,nan,nan,nan,nan
15,nan,nan,nan,nan
16,nan,nan,nan,nan
17,nan,nan,nan,nan
18,nan,nan,nan,nan
19,nan,nan,nan,nan
20,nan,nan,nan,nan


==> csv/RBTreeCoverage.csv <==
depth,expressions,booleans,always-true,always-false,alternatives,local-functions
1,0.9215116279069767,NaN,NaN,NaN,0.9245283018867925,1.0
5,0.9215116279069767,NaN,NaN,NaN,0.9245283018867925,1.0
10,0.9215116279069767,NaN,NaN,NaN,0.9245283018867925,1.0
15,0.9593023255813954,NaN,NaN,NaN,0.9433962264150944,1.0
20,0.9593023255813954,NaN,NaN,NaN,0.9433962264150944,1.0
25,0.9593023255813954,NaN,NaN,NaN,0.9433962264150944,1.0
30,0.9593023255813954,NaN,NaN,NaN,0.9433962264150944,1.0


==> csv/StackSetCoverage.csv <==
depth,expressions,booleans,always-true,always-false,alternatives,local-functions
1,0.7321428571428571,1.0,0.3076923076923077,0.15384615384615385,0.6410256410256411,0.8125
5,0.8735119047619048,0.9230769230769231,0.3076923076923077,7.692307692307693e-2,0.8205128205128205,1.0
10,0.9657738095238095,1.0,0.3076923076923077,0.0,0.9487179487179487,1.0
15,0.9657738095238095,1.0,0.3076923076923077,0.0,0.9487179487179487,1.0
20,0.9657738095238095,1.0,0.3076923076923077,0.0,0.9487179487179487,1.0
25,0.9657738095238095,1.0,0.3076923076923077,0.0,0.9487179487179487,1.0
30,0.9657738095238095,1.0,0.3076923076923077,0.0,0.9487179487179487,1.0


==> csv/XMonad.focus_left.csv <==
Depth,Target,SmallCheck,Lazy-SmallCheck
2,13.841572999954224,1.0800361633300781e-4,4.00543212890625e-5
3,16.95137596130371,1.1301040649414063e-4,1.2612342834472656e-4
4,31.41902208328247,8.208036422729492e-3,2.2912025451660156e-4
5,166.69953799247742,1175.168303012848,2.953052520751953e-3
6,496.3276970386505,nan,0.8203279972076416
7,773.5411138534546,nan,nan
8,2723.779191017151,nan,nan
9,nan,nan,nan
10,nan,nan,nan
11,nan,nan,nan
12,nan,nan,nan
13,nan,nan,nan
14,nan,nan,nan
15,nan,nan,nan
16,nan,nan,nan
17,nan,nan,nan
18,nan,nan,nan
19,nan,nan,nan
20,nan,nan,nan

